Dual Supervision Framework for Relation Extraction with Distant Supervision and Human Annotation

Relation extraction (RE) has been extensively studied due to its importance in real-world applications such as knowledge base construction and question answering. Most of the existing works train the models on either distantly supervised data or human-annotated data. To take advantage of the high accuracy of human annotation and the cheap cost of distant supervision, we propose the dual supervision framework which effectively utilizes both types of data. However, simply combining the two types of data to train a RE model may decrease the prediction accuracy since distant supervision has labeling bias. We employ two separate prediction networks HA-Net and DS-Net to predict the labels by human annotation and distant supervision, respectively, to prevent the degradation of accuracy by the incorrect labeling of distant supervision. Furthermore, we propose an additional loss term called disagreement penalty to enable HA-Net to learn from distantly supervised labels. In addition, we exploit additional networks to adaptively assess the labeling bias by considering contextual information. Our performance study on sentence-level and document-level REs confirms the effectiveness of the dual supervision framework.

==> figures/exp/tmp.txt <==
\toprule
   &   Group #1   &   Group #2   &   Group #3   &   Group #4\\
\midrule
Inflation range   &   0.48~0.88   &   0.91~1.05   &   1.06~1.70   &   1.78~85.90\\
# Rel. types   &   24   &   24   &   24   &   24\\
\bottomrule


\toprule
Data   &   \multicolumn{5}{c}{Dev}   &   \multicolumn{5}{c}{Test}  \\
RE models  &   \dbert  &   \dbilstm  &   \dca  &   \dlstm  &   \dcnn  &   \dbert  &   \dbilstm  &   \dca  &   \dlstm  &   \dcnn\\
\midrule
\midrule
\dsonly&0.4683&0.4951&0.4890&0.4877&0.4166&0.4587&0.4809&0.4772&0.4713&0.4160\\
\haonly&0.5513&0.4992&0.4986&0.4817&0.4788&0.5478&0.4982&0.4992&0.4815&0.4681\\
\midrule
\baset&0.4807&0.5123&0.5024&0.5012&0.4349&0.4716&0.4949&0.4905&0.4905&0.4320\\
\bafix&0.4802&0.5136&0.5070&0.5166&0.4365&0.4730&0.5061&0.4989&0.4977&0.4354\\
\midrule
\dual&\textbf{0.5880}&\textbf{0.5510}&\textbf{0.5372}&\textbf{0.5392}&\textbf{0.4967}&\textbf{0.5774}&\textbf{0.5379}&\textbf{0.5306}&\textbf{0.5277}&\textbf{0.4909}\\
\bottomrule

Process finished with exit code 0


\toprule
Data   &   \multicolumn{5}{c}{Dev}   &   \multicolumn{5}{c}{Test}  \\
RE models  &   \dbert  &   \dbilstm  &   \dca  &   \dlstm  &   \dcnn  &   \dbert  &   \dbilstm  &   \dca  &   \dlstm  &   \dcnn\\
\midrule
\midrule
Original&0.4683&0.4951&0.4890&0.4877&0.4166&0.4587&0.4809&0.4772&0.4713&0.4160\\
\midrule
BASet&0.4807&0.5123&0.5024&0.5012&0.4349&0.4716&0.4949&0.4905&0.4905&0.4320\\
BAFix&0.4802&0.5136&0.5070&0.5166&0.4365&0.4730&0.5061&0.4989&0.4977&0.4354\\
\midrule
DUAL&\textbf{0.5880}&\textbf{0.5510}&\textbf{0.5372}&\textbf{0.5392}&\textbf{0.4967}&\textbf{0.5774}&\textbf{0.5379}&\textbf{0.5306}&\textbf{0.5277}&\textbf{0.4909}\\
\bottomrule


\toprule
Data   &   \multicolumn{5}{c}{Dev}   &   \multicolumn{5}{c}{Test}  \\\\
RE models  &   \dbert  &   \dbilstm  &   \dca  &   \dlstm  &   \dcnn  &   \dbert  &   \dbilstm  &   \dca  &   \dlstm  &   \dcnn\\
\midrule
\midrule
Original&0.4683&0.4951&0.4890&0.4877&0.4166&0.4587&0.4809&0.4772&  - &  - \\
\midrule
BASet&0.4807&0.5123&0.5024&0.5012&0.4349&0.4716&  - &  - &  - &  - \\
BAFix&0.4802&0.5136&0.5070&0.5166&0.4365&0.4730&  - &  - &  - &  - \\
\midrule
DUAL&\textbf{0.5880}&\textbf{0.5510}&\textbf{0.5372}&\textbf{0.5392}&\textbf{0.4967}&\textbf{0.5774}&  - &  - &  - &  - \\
\bottomrule

Process finished with exit code 0



\toprule
RE models& BERT& BiLSTM& CA& LSTM& CNN& BERT& BiLSTM& CA& LSTM& CNN\\
\midrule
\midrule
DS only&0.4683&0.4951&0.4890&0.4877&0.4166&0.4587&0.4809&0.4772&  - &  - \\
HA only&0.5513&0.4992&0.4986&0.4817&0.4788&0.5478&  - &  - &  - &  - \\
\midrule
BASet&0.4807&0.5123&0.5024&0.5012&0.4349&0.4716&  - &  - &  - &  - \\
BAFix&0.4802&0.5136&0.5070&0.5166&0.4365&0.4730&  - &  - &  - &  - \\
\midrule
DUAL&\textbf{0.5880}&\textbf{0.5510}&\textbf{0.5372}&\textbf{0.5392}&\textbf{0.4967}&\textbf{0.5774}&  - &  - &  - &  - \\
\bottomrule


\toprule
RE models& BERT& BiLSTM& CA& LSTM& CNN\\
\midrule
Original&0.4291&0.4518&0.4464&0.4425&0.3748\\
\midrule
BASet&0.4415&0.4699&0.4594&0.4566&0.3935\\
BAFix&0.4366&0.4708&0.4645&0.4714&0.3947\\
\midrule
DUAL&\textbf{0.5914}&\textbf{0.5510}&\textbf{0.5372}&\textbf{0.5392}&\textbf{0.4967}\\
\bottomrule


\toprule
RE models& BERT& BiLSTM& CA& LSTM& CNN& BERT& BiLSTM& CA& LSTM& CNN\\
\midrule
\midrule
DS only&0.4291&0.4518&0.4464&0.4425&0.3748&0.4587&0.4809&0.4772&  - &  - \\
HA only&0.5546&0.4992&0.4986&0.4817&0.4788&0.5478&  - &  - &  - &  - \\
\midrule
BASet&0.4415&0.4699&0.4594&0.4566&0.3935&0.4716&  - &  - &  - &  - \\
BAFix&0.4366&0.4708&0.4645&0.4714&0.3947&0.4730&  - &  - &  - &  - \\
\midrule
DUAL&\textbf{0.5914}&\textbf{0.5510}&\textbf{0.5372}&\textbf{0.5392}&\textbf{0.4967}&\textbf{0.5774}&  - &  - &  - &  - \\
\bottomrule



\toprule
RE models& BERT& BiLSTM& CA& LSTM& CNN& BERT& BiLSTM& CA& LSTM& CNN\\
\midrule
\midrule
DS only&0.4291&0.4518&0.4464&0.4425&0.3748&  - \\
HA only&0.5546&0.4992&0.4986&0.4817&0.4788&  - \\
\midrule
BASet&0.4415&0.4699&0.4594&0.4566&0.3935&  - \\
BAFix&0.4366&0.4708&0.4645&0.4714&0.3947&  - \\
\midrule
DUAL&\textbf{0.5914}&\textbf{0.5510}&\textbf{0.5372}&\textbf{0.5392}&\textbf{0.4967}&  - \\
\bottomrule



hdtune_DualBERTaLA_h128_lr1e-05_to4_nrTrue_rd1_nl1_original
hdtune_BiLSTM_h128_lr0.001_to4_ner_nrTrue_rd1_nl0_original
hdtune_ContextAware_h128_lr0.001_to4_ner_nrTrue_rd1_nl0_original
hdtune_LSTM_h128_lr0.001_to4_ner_nrTrue_rd1_nl0_original
hdtune_CNN3_h200_lr0.001_to4_ner_nrTrue_rd1_nl0_original
DS only&0.4291&0.4518&0.4464&0.4425&0.3748\\
DualBERTaLA_h128_pha1.0_lr1e-05_nrTrue_rd1_nl1_lsd_e100_r0.1
BiLSTM_h128_pha1.0_lr0.001_nrTrue_rd1_nl1_lsd_e100_r0.1
ContextAware_h128_pha1.0_lr0.001_nrTrue_rd1_nl1_lsd_e100_r0.1
LSTM_h128_pha1.0_lr0.001_nrTrue_rd1_nl1_lsd_e100_r0.1
CNN3_h200_pha1.0_lr0.001_nrTrue_rd1_nl1_lsd_e100_r0.1
HA only&0.5546&0.4992&0.4986&0.4817&0.4788\\
\midrule
hdtune_DualBERTaLA_h128_lr1e-05_to4_nrTrue_rd1_nl1
hdtune_BiLSTM_h128_lr0.001_to4_ner_nrTrue_rd1_nl0
hdtune_ContextAware_h128_lr0.001_to4_ner_nrTrue_rd1_nl0
hdtune_LSTM_h128_lr0.001_to4_ner_nrTrue_rd1_nl0
hdtune_CNN3_h200_lr0.001_to4_ner_nrTrue_rd1_nl0
BASet&0.4415&0.4699&0.4594&0.4566&0.3935\\
hdtune_DualBERTaLA_h128_lr1e-05_to3_nrTrue_rd1_nl1
hdtune_BiLSTM_h128_lr0.001_to3_ner_nrTrue_rd1_nl0
hdtune_ContextAware_h128_lr0.001_to3_ner_nrTrue_rd1_nl0
hdtune_LSTM_h128_lr0.001_to3_ner_nrTrue_rd1_nl0
hdtune_CNN3_h200_lr0.001_to3_ner_nrTrue_rd1_nl0
BAFix&0.4366&0.4708&0.4645&0.4714&0.3947\\
\midrule
DualBERTaLA_h128_pha0.5_lr1e-05_tanh_wd1e-05_sb0.0001_rmFalse_dist1_tiTrue_nrTrue_rd1_nl1_doi_lsd_e100_r0.1
BiLSTM_h128_pha0.5_lr0.001_tanh_wd1e-05_sb0.0001_rmFalse_dist1_tiTrue_nrTrue_rd1_nl1_doi_lsd_e100_r0.1
ContextAware_h128_pha0.5_lr0.001_tanh_wd1e-05_sb0.0001_rmFalse_dist1_tiTrue_nrTrue_rd1_nl1_doi_lsd_e100_r0.1
LSTM_h128_pha0.5_lr0.001_tanh_wd1e-05_sb0.0001_rmFalse_dist1_tiTrue_nrTrue_rd1_nl1_doi_lsd_e100_r0.1
CNN3_h200_pha0.5_lr0.001_tanh_wd1e-05_sb0.0001_rmFalse_dist1_tiTrue_nrTrue_rd1_nl1_doi_lsd_e100_r0.1


DualBERTaLA_h128_pha0.5_lr1e-05_om2_dist-1_nrTrue_rd1_nl1_lsd_e100_r0.1
DualBERTaLA_h128_pha0.5_lr1e-05_nrTrue_rd1_nl1_lsd_e100_r0.1
